RR Lyrae Stars Belonging to the Candidate Globular Cluster Patchick 99

Patchick 99 is a candidate globular cluster located in the direction of the Galactic bulge, with a proper motion almost identical to the field and extreme field star contamination. A recent analysis suggests it is a low-luminosity globular cluster with a population of RR Lyrae stars. We present new spectra of stars in and around Patchick 99, targeting specifically the 3 RR Lyrae stars associated with the cluster as well as the other RR Lyrae stars in the field. A sample of 53 giant stars selected from proper motions and a position on CMD are also observed. The three RR Lyrae stars associated with the cluster have similar radial velocities and distances, and two of the targeted giants also have radial velocities in this velocity regime and [Fe/H] metallicities that are slightly more metal-poor than the field. Therefore, if Patchick 99 is a bonafide globular cluster, it would have a radial velocity of -92+/-10 km s-1, a distance of 6.7+/-0.4 kpc (as determined from the RR Lyrae stars), and an orbit that confines it to the inner bulge.

==> datafile1.txt <==
Title: RR Lyrae Stars Belonging to the Candidate Globular Cluster
    Patchick 99 
Authors: Butler E., Kunder A., Prudil Z., Covey K.R., Ball M., Campos C., 
    Gollnick K., Carvajal J.O., Hughes J., Devine K., Johnson C.I., 
    Vivas A.K., Rich M.R., Joyce M., Simion I.T., Marchetti T., 
    Koch-Hansen A.J., Clarkson W.I., Kuss R.
Table: Radial velocities of all the RR Lyrae stars, giants, and red clump stars
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label  Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---        Seq    Sequential running identifier
   4- 23 A20    ---        ID     Source Identifier
  25- 32 F8.4   deg        RAdeg  Right Ascension, decimal degrees (ICRS at Epoch=2016.0)
  34- 39 F6.4   deg      e_RAdeg  Uncertainty in RAdeg
  41- 48 F8.4   deg        DEdeg  Declination, decimal degrees (ICRS at Epoch=2016.0)
  50- 55 F6.4   deg      e_DEdeg  Uncertainty in DEdeg
  57- 61 F5.2   kpc        Dist   ?="" Heliocentric distance, kiloparsecs
  63- 66 F4.2   kpc      e_Dist   ?="" Uncertainty in Dist
  68- 72 F5.3   arcmin     rP99   Radius from the center of Patchick 99 (1)
  74- 78 F5.2   mas.yr-1   pmRA   Gaia DR3 proper motion in RA
  80- 83 F4.2   mas.yr-1 e_pmRA   Uncertainty in pmRA
  85- 89 F5.2   mas.yr-1   pmDE   Gaia DR3 proper motion in DE
  91- 94 F4.2   mas.yr-1 e_pmDE   Uncertainty in pmDE
  96-101 F6.1   km.s-1     HRV    Heliocentric Radial Velocity
 103-104 I2     km.s-1   e_HRV    Uncertainty in HRV
 106-110 F5.2   [-]        FeH    ?="" Metallicity
 112-115 F4.2   [-]      e_FeH    ?="" Uncertainty in FeH
 117-124 A8     ---        Type   Variable Object Type
 126-141 A16    ---        Mem    Member-candidate consistent with Patchick 99
--------------------------------------------------------------------------------
Note (1): Projected radius from center of Patchick 99, at (RA, Dec) = (273.9458, -29.8128)
--------------------------------------------------------------------------------
 0 OGLE-BLG-RRLYR-35476 274.0053 0.0347 -29.9212 0.0314  6.85 0.44 7.420 -4.59 0.04 -3.99 0.03  -78.6 10 -0.74 0.20 RRab     Member-candidate 
 1 OGLE-BLG-RRLYR-35459 273.9749 0.0603 -29.8401 0.0563  6.41 0.42 2.392 -3.96 0.08 -7.92 0.06  -94.0 10 -1.65 0.20 RRc      Member-candidate 
 2 OGLE-BLG-RRLYR-35312 273.8098 0.0369 -29.8325 0.0318  6.96 0.45 8.247 -3.95 0.05 -3.25 0.03 -104.2 10 -1.05 0.20 RRab     Member-candidate 
 3 OGLE-BLG-RRLYR-35431 273.9381 0.0410 -29.9478 0.0382  8.62 0.56 8.115  0.97 0.05 -1.75 0.04 -240.6 10 -1.63 0.20 RRab     Non-member       
 4 OGLE-BLG-RRLYR-35535 274.0875 0.0722 -29.8810 0.0604  9.58 0.63 9.433 -5.58 0.09 -1.95 0.07  112.1 10 -1.24 0.20 RRab     Non-member       
 5 OGLE-BLG-RRLYR-35382 273.8947 0.0372 -29.8940 0.0334  8.22 0.53 5.760  1.89 0.04  1.41 0.03  -46.4 10 -1.38 0.20 RRab     Non-member       
 6 OGLE-BLG-RRLYR-35381 273.8937 0.0511 -29.8050 0.0458 11.62 0.77 3.163 -1.44 0.06 -0.22 0.05  -65.7 10 -1.13 0.20 RRab     Non-member       
 7 OGLE-BLG-RRLYR-16108 273.9885 0.0471 -29.7487 0.0409  8.39 0.55 4.618  1.59 0.06  1.33 0.04  -70.7 10 -1.61 0.20 RRab     Non-member       
 8 OGLE-BLG-RRLYR-16094 273.9599 0.0369 -29.7208 0.0324  8.44 0.55 5.586  4.52 0.05 -3.62 0.03    7.2 10 -1.06 0.20 RRab     Non-member       
 9 OGLE-BLG-RRLYR-35364 273.8741 0.2738 -29.8689 0.2809 26.26 2.58 5.461 -4.57 0.34 -2.86 0.26  151.5 10 -1.40 0.20 Sgr RRab Non-member       
10 4049645773449540864  273.9069 0.0446 -29.8169 0.0398            2.349 -3.96 0.05 -4.38 0.04  -75.3  2 -0.30 0.32 Giant    Non-member       
11 4049646013961775232  273.9553 0.0360 -29.8025 0.0323            0.846 -4.45 0.04 -4.37 0.03  -79.0  1 -0.26 0.28 Giant    Non-member       
12 4049646254479960832  273.9205 0.0404 -29.7930 0.0363            1.940 -2.63 0.05 -3.92 0.04 -100.2  1 -0.52 0.28 Giant    Member-candidate 
13 4049649419971997952  273.9137 0.1023 -29.7437 0.0867            4.585 -2.08 0.13 -5.25 0.10 -106.2  2 -0.68 0.20 Giant    Member-candidate 
14 4049645915277808000  273.9553 0.0825 -29.8206 0.0742            0.727 -2.85 0.10 -6.97 0.08   19.3  2            Giant    Non-member       
15 4049645532931378176  273.9480 0.0390 -29.8310 0.0343            1.085 -3.41 0.05 -6.52 0.03   73.6  2            Giant    Non-member       
16 4049645979602017920  273.9412 0.0302 -29.8132 0.0274            0.280 -2.97 0.04 -5.04 0.03    5.4  1            Giant    Non-member       
17 4049645983954130432  273.9440 0.0365 -29.8041 0.0320            0.543 -2.08 0.04 -5.67 0.03 -193.8  2            Giant    Non-member       
18 4049644747046681344  273.9410 0.0377 -29.8432 0.0343            1.838 -3.33 0.04 -6.79 0.03  -51.6  1 -0.10 0.25 Giant    Non-member       
19 4049644781406390784  273.9602 0.0559 -29.8393 0.0508            1.797 -3.40 0.07 -5.84 0.05   77.6  4 -0.42 0.40 Giant    Non-member       
20 4049644781406419584  273.9558 0.0862 -29.8298 0.0802            1.172 -3.64 0.10 -5.60 0.08   47.0  2 -0.80 0.46 Giant    Non-member       
21 4049645120614521984  273.9826 0.0438 -29.8263 0.0392            2.348 -2.88 0.05 -7.07 0.04  -72.9  2 -0.57 0.34 Giant    Non-member       
22 4049645154968259968  273.9622 0.0311 -29.8341 0.0277            1.605 -1.16 0.04 -7.35 0.03   -2.9  1  0.11 0.24 Giant    Non-member       
23 4049645189328034688  273.9761 0.0318 -29.8126 0.0283            1.813 -3.40 0.03 -5.83 0.03  -41.0  1 -0.04 0.26 Giant    Non-member       
24 4049645193723989504  273.9878 0.0265 -29.8170 0.0231            2.527 -1.14 0.03 -4.90 0.02   49.2  2 -1.14 0.33 Giant    Non-member       
25 4049645464205898112  273.9027 0.0270 -29.8382 0.0238            2.996 -3.05 0.03 -3.61 0.02  -49.0  1 -0.04 0.24 Giant    Non-member       
26 4049645468601935872  273.9075 0.0563 -29.8456 0.0503            3.022 -2.57 0.07 -5.43 0.05  177.6  2 -0.77 0.32 Giant    Non-member       
27 4049645498565631104  273.9379 0.0359 -29.8388 0.0320            1.616 -2.18 0.04 -7.25 0.03  -39.0  1  0.25 0.26 Giant    Non-member       
28 4049645502914071552  273.9271 0.0521 -29.8406 0.0468            2.003 -2.64 0.06 -5.07 0.05   72.0  2            Giant    Non-member       
29 4049645532925394432  273.9339 0.0342 -29.8275 0.0304            1.129 -3.54 0.04 -6.79 0.03  -65.9  2  0.21 0.49 Giant    Non-member       
30 4049645537273864064  273.9408 0.0427 -29.8248 0.0373            0.769 -4.60 0.05 -6.38 0.04   31.7  1  0.12 0.27 Giant    Non-member       
31 4049645571680473344  273.9244 0.0530 -29.8265 0.0475            1.518 -3.26 0.06 -6.28 0.05   60.4  2 -0.68 0.35 Giant    Non-member       
32 4049645601644886272  273.9405 0.0435 -29.8177 0.0383            0.426 -2.27 0.05 -5.63 0.04   24.4  2 -0.87 0.30 Giant    Non-member       
33 4049645670364352384  273.8941 0.0295 -29.8283 0.0259            3.238 -3.97 0.04 -4.32 0.03 -115.0  1 -0.27 0.27 Giant    Non-member       
34 4049645777838934016  273.9142 0.3320 -29.8223 0.3135            1.980 -2.66 0.40 -6.15 0.36   98.9  2 -0.92 0.34 Giant    Non-member       
35 4049645842163082624  273.8950 0.0428 -29.8039 0.0379            3.100 -4.06 0.05 -4.18 0.04   36.7  1 -0.20 0.27 Giant    Non-member       
36 4049645880918208128  273.9115 0.0412 -29.7974 0.0363            2.264 -2.52 0.05 -5.16 0.04 -175.5  2 -0.62 0.35 Giant    Non-member       
37 4049645949638257792  273.9708 0.0367 -29.8030 0.0327            1.610 -3.41 0.04 -6.36 0.03  -24.0  2            Giant    Non-member       
38 4049645983997319424  273.9450 0.0256 -29.8148 0.0228            0.121 -3.38 0.03 -6.38 0.02   84.1  1  0.17 0.24 Giant    Non-member       
39 4049645983997351680  273.9365 0.0480 -29.8076 0.0443            0.646 -1.94 0.06 -5.96 0.04   73.0  1            Giant    Non-member       
40 4049645983998010624  273.9457 0.0984 -29.8114 0.0844            0.095 -3.17 0.12 -4.40 0.09   49.6  3            Giant    Non-member       
41 4049646018357748096  273.9563 0.0677 -29.8026 0.0616            0.886 -2.29 0.09 -4.69 0.07    8.6  2 -0.10 0.32 Giant    Non-member       
42 4049646048321514752  273.9764 0.0503 -29.8007 0.0446            1.978 -3.66 0.06 -5.91 0.05 -220.0  4 -0.40 0.42 Giant    Non-member       
43 4049646048321520896  273.9805 0.0389 -29.7981 0.0347            2.266 -1.50 0.05 -6.33 0.04  -12.0  1 -0.18 0.27 Giant    Non-member       
44 4049646048321532032  273.9809 0.0465 -29.7902 0.0404            2.510 -2.72 0.06 -5.23 0.04   85.2  2  0.22 0.33 Giant    Non-member       
45 4049646121436982656  273.9594 0.0442 -29.7813 0.0395            2.067 -2.38 0.06 -5.17 0.04 -135.6  2  0.30 0.28 Giant    Non-member       
46 4049646151406824960  273.9845 0.0541 -29.7726 0.0490            3.352 -3.17 0.07 -5.17 0.05  107.3  1            Giant    Non-member       
47 4049646151428823808  273.9826 0.0815 -29.7757 0.0739            3.142 -3.41 0.10 -6.03 0.08  -71.1  2 -0.11 0.34 Giant    Non-member       
48 4049646190109387520  273.9319 0.0507 -29.8009 0.0434            1.110 -3.96 0.06 -6.57 0.04  -13.4  3 -0.39 0.20 Giant    Non-member       
49 4049646224472422912  273.9411 0.0692 -29.7879 0.0629            1.531 -3.11 0.09 -6.07 0.07   11.3  2            Giant    Non-member       
50 4049646254507713792  273.9184 0.0723 -29.7885 0.0620            2.207 -3.10 0.09 -5.41 0.06   50.1  3 -0.63 0.43 Giant    Non-member       
51 4049646391918955904  273.9445 0.0337 -29.7543 0.0295            3.522 -1.83 0.04 -5.37 0.03   71.5  2 -0.37 0.28 Giant    Non-member       
52 4049646426278687616  273.9546 0.0293 -29.7626 0.0255            3.068 -3.99 0.04 -4.68 0.03  179.2  2 -0.44 0.34 Giant    Non-member       
53 4049648797100603392  273.8955 0.0379 -29.7911 0.0338            3.293 -4.79 0.05 -4.23 0.04   19.9  1 -0.03 0.28 Giant    Non-member       
54 4049648900179843840  273.8951 0.0403 -29.7700 0.0343            3.990 -2.43 0.05 -4.65 0.04   41.3  1            Giant    Non-member       
55 4049648904529528192  273.8917 0.0287 -29.7820 0.0243            3.744 -2.06 0.03 -5.45 0.03  -10.3  1  0.34 0.24 Giant    Non-member       
56 4049649243805014016  273.9305 0.0543 -29.7624 0.0474            3.171 -1.36 0.07 -4.87 0.05   65.2  1 -0.19 0.29 Giant    Non-member       
57 4049649484322990080  273.8937 0.0456 -29.7573 0.0398            4.576 -3.79 0.06 -7.30 0.04  -64.6  1  0.22 0.27 Giant    Non-member       
58 4049649518692544384  273.8960 0.0747 -29.7448 0.0661            5.069 -4.11 0.10 -6.37 0.07  136.3  2 -0.23 0.40 Giant    Non-member       
59 4049739992227949440  273.9864 0.0398 -29.7566 0.0351            4.168 -3.12 0.05 -4.04 0.04  157.1  2 -0.29 0.40 Giant    Non-member       
60 4049740267105938944  273.9731 0.0350 -29.7424 0.0304            4.542 -3.87 0.04 -3.99 0.03  154.3  1  0.26 0.24 Giant    Non-member       
61 4049740267106741504  273.9631 0.0276 -29.7446 0.0233            4.232 -3.13 0.03 -3.57 0.02  -54.3  1 -0.17 0.24 Giant    Non-member       
62 4049646701162462208  273.8062 0.0520 -29.8618 0.0474            8.881  2.95 0.06 -3.70 0.05    7.7 10 -0.13 0.12 RC       Non-member       
63 4049739678702776064  274.0793 0.0378 -29.7415 0.0342            9.080  3.30 0.04 -3.06 0.03    7.2 10 -0.51 0.11 RC       Non-member       

